Towards Cell-Free Massive MIMO: A Measurement-Based Analysis

Cell-free widely distributed massive multiple-input multiple-output (MIMO) systems utilize radio units spread out over a large geographical area. The radio signal of a user equipment (UE) is coherently detected by a subset of radio units (RUs) in the vicinity of the UE and processed jointly at the nearest baseband processing unit (BPU). This architecture promises two orders of magnitude less transmit power, spatial focusing at the UE position for high reliability, and consistent throughput over the coverage area. All these properties have been investigated so far from a theoretical point of view. To the best of our knowledge, this work presents the first empirical radio wave propagation measurements in the form of time-variant channel transfer functions for a linear, widely distributed antenna array with 32 single antenna RUs spread out over a range of 46.5 m. The large aperture allows for valuable insights into the propagation characteristics of cell-free systems. Three different co-located and widely distributed RU configurations and their properties in an urban environment are analyzed in terms of time-variant delay-spread, Doppler spread, path loss and the correlation of the local scattering function over space. For the development of 6G cell-free massive MIMO transceiver algorithms, we analyze properties such as channel hardening, channel aging as well as the signal to interference and noise ratio (SINR). Our empirical evidence supports the promising claims for widely distributed cell-free systems.

==> graphics/RXconfigs.tikz <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RXconfigs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\fontsize{8pt}{10pt}\selectfont%
\def\svgwidth{85mm}
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{244.40946804bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.13440209)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{RXconfigs.pdf}}%
    \put(0.69986309,0.6881227){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{RXconfigs.pdf}}%
    \put(0.13736228,0.6881227){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{RXconfigs.pdf}}%
    \put(0.90391551,0.76679647){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$0.64 \lambda$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{RXconfigs.pdf}}%
    \put(0.61004325,0.76286488){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$475.5 \lambda = $\SI{44.6}{\meter}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{RXconfigs.pdf}}%
    \put(0.93724285,0.8073371){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10.25 \lambda = \SI{0.96}{\meter}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{RXconfigs.pdf}}%
    \put(0.3745917,0.8073371){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$10.25 \lambda = \SI{0.96}{\meter}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{RXconfigs.pdf}}%
    \put(0.63627884,0.62632147){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Antenna 16\end{tabular}}}}%
    \put(0.84647851,0.62632147){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Antenna 1\end{tabular}}}}%
    \put(0.81125937,0.62632147){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{RXconfigs.pdf}}%
    \put(0.09,0.62610657){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Antenna 32\end{tabular}}}}%
    \put(0.28130767,0.62610657){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Antenna 17\end{tabular}}}}%
    \put(0.24280063,0.62610657){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{RXconfigs.pdf}}%
    \put(0.90439841,0.49155943){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$16 \lambda = \SI{1.5}{\meter}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{RXconfigs.pdf}}%
    \put(0.93752964,0.53284792){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$496 \lambda = \SI{46.5}{\meter}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{RXconfigs.pdf}}%
    \put(0.34563956,0.4136335){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{RXconfigs.pdf}}%
    \put(0.57423592,0.35205643){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Antenna 2\end{tabular}}}}%
    \put(0.84647851,0.35205643){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Antenna 1\end{tabular}}}}%
    \put(0.53513656,0.35178321){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{RXconfigs.pdf}}%
    \put(0.09,0.35204872){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Antenna 32\end{tabular}}}}%
    \put(0.2530994,0.35177549){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{RXconfigs.pdf}}%
    \put(0.01458958,0.20248764){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}USRP09 - USRP16\end{tabular}}}}%
    \put(0.3429615,0.15521607){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\ac{DU} 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{RXconfigs.pdf}}%
    \put(0.79071772,0.34824074){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{RXconfigs.pdf}}%
    \put(0.65450049,0.19895288){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}USRP01 - USRP08\end{tabular}}}}%
    \put(0.98287243,0.15168132){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\ac{DU} 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{RXconfigs.pdf}}%
    \put(0.42384166,0.3314858){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}...\end{tabular}}}}%
    \put(0.4390245,0.25596579){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\SI{15}{\meter} coaxial cable\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{RXconfigs.pdf}}%
    \put(0.98306509,0.00991427){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}central \ac{BPU}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{RXconfigs.pdf}}%
    \put(0.60847294,0.08774364){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\SI{30}{\meter} data/sync\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{RXconfigs.pdf}}%
    \put(0.51326799,0.96228878){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{RXconfigs.pdf}}%
    \put(0.90915704,1.04096255){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$0.64 \lambda$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{RXconfigs.pdf}}%
    \put(0.94248438,1.08150318){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$20.5 \lambda = \SI{1.92}{\meter}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{RXconfigs.pdf}}%
    \put(0.44973153,0.90048756){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Antenna 32\end{tabular}}}}%
    \put(0.84667874,0.90048756){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Antenna 1\end{tabular}}}}%
    \put(0.81036365,0.90048756){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}...\end{tabular}}}}%
    \put(0.62077087,0.90021433){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}...\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{RXconfigs.pdf}}%
    \put(0.27720229,1.09549699){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}BS array config. 1:\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{RXconfigs.pdf}}%
    \put(0.2772023,0.85210637){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}BS array config. 2:\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{RXconfigs.pdf}}%
    \put(0.2772023,0.5785843){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}BS array config. 3:\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{RXconfigs.pdf}}%
  \end{picture}%
\endgroup%


==> graphics/RXconfigs2.tikz <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RXconfigs2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\fontsize{8pt}{10pt}\selectfont%
\def\svgwidth{85mm}
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{245bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69016943)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{RXconfigs2.pdf}}%
    \put(0.53739893,0.10288372){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stadt Wien, Maxar, Microsoft\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{RXconfigs2.pdf}}%
    \put(0.52953692,0.65012406){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}BS array config. 1:\end{tabular}}}}%
    \put(0.52953692,0.54653545){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}BS array config. 3:\end{tabular}}}}%
    \put(0.52953692,0.59801111){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}BS array config. 2:\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{RXconfigs2.pdf}}%
    \put(0.13,0.10857841){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 50 ft \end{tabular}}}}%
    \put(0.13,0.14886295){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 10 m \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{RXconfigs2.pdf}}%
    \put(0.83570279,0.0511322){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-10\end{tabular}}}}%
    \put(0.92227686,0.0511322){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{RXconfigs2.pdf}}%
    \put(0.74841231,0.0511322){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{RXconfigs2.pdf}}%
    \put(0.66112188,0.0511322){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{RXconfigs2.pdf}}%
    \put(0.57383146,0.0511322){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{RXconfigs2.pdf}}%
    \put(0.48654108,0.0511322){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{RXconfigs2.pdf}}%
    \put(0.39925066,0.0511322){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-60\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{RXconfigs2.pdf}}%
    \put(0.31196026,0.0511322){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-70\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{RXconfigs2.pdf}}%
    \put(0.22466986,0.0511322){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-80\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{RXconfigs2.pdf}}%
    \put(0.13737947,0.0511322){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-90\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{RXconfigs2.pdf}}%
    \put(0.0948951,0.45215866){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0.0948951,0.36486825){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.0948951,0.27757787){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-10\end{tabular}}}}%
    \put(0.0948951,0.19028743){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-20\end{tabular}}}}%
    \put(0.0948951,0.102997){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{RXconfigs2.pdf}}%
    \put(0.1701228,0.3029314){\color[rgb]{1,1,1}\rotatebox{-7.397008}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}AIT office building roof,\\~15 m above street level\end{tabular}}}}}%
    \put(0.69375862,0.345){\color[rgb]{1,1,1}\rotatebox{-6.69021}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}linear BS array aperture,\\antenna elements facing north\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{RXconfigs2.pdf}}%
    \put(0.13799072,0.34523892){\color[rgb]{0,0,0}\makebox(0,0)[ct]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}N\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{RXconfigs2.pdf}}%
    \put(0.56994446,0.00595803){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[ct]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Distance to east from Antenna 1 [m]\end{tabular}}}}%
    \put(0.0238017,0.32761454){\rotatebox{90}{\makebox(0,0)[ct]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Distance to north from Antenna 1 [m]\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> graphics/ScenarioOverview.tikz <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ScenarioOverview.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\fontsize{7pt}{10pt}\selectfont%
\def\svgwidth{85mm}
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{245.78714926bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81533236)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ScenarioOverview.pdf}}%
    \put(0.55242118,0.00711533){\makebox(0,0)[ct]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Distance to east from Antenna 1 [m]\end{tabular}}}}%
    \put(0.0297734,0.45206258){\rotatebox{90}{\makebox(0,0)[ct]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Distance to north from Antenna 1 [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ScenarioOverview.pdf}}%
    \put(0.20230101,0.05425464){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-100\end{tabular}}}}%
    \put(0.36350771,0.05425464){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-50\end{tabular}}}}%
    \put(0.52346354,0.05425464){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.68716536,0.05425464){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}50\end{tabular}}}}%
    \put(0.85059589,0.05425464){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ScenarioOverview.pdf}}%
    \put(0.1123939,0.13858769){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-60\end{tabular}}}}%
    \put(0.1123939,0.20376434){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-40\end{tabular}}}}%
    \put(0.1123939,0.26894105){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-20\end{tabular}}}}%
    \put(0.1123939,0.33411784){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.1123939,0.39929447){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\end{tabular}}}}%
    \put(0.1123939,0.4644713){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40\end{tabular}}}}%
    \put(0.1123939,0.52964797){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}60\end{tabular}}}}%
    \put(0.1123939,0.5948248){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}80\end{tabular}}}}%
    \put(0.1123939,0.66000146){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ScenarioOverview.pdf}}%
    \put(0.1123939,0.72527136){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}120\end{tabular}}}}%
    \put(0.1123939,0.79044799){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}140\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ScenarioOverview.pdf}}%
    \put(0.63785958,0.0968592){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stadt Wien, Maxar, Microsoft\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ScenarioOverview.pdf}}%
    \put(0.14,0.10894113){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 100 ft \end{tabular}}}}%
    \put(0.14,0.14784539){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} 20 m \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ScenarioOverview.pdf}}%
    \put(0.24013282,0.41750939){\color[rgb]{0.99607843,0.99607843,0.99607843}\rotatebox{82.707909}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}R1\end{tabular}}}}}%
    \put(0.25221888,0.53363527){\color[rgb]{0.99607843,0.99607843,0.99607843}\rotatebox{80.84108}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}R2\end{tabular}}}}}%
    \put(0.30573288,0.61545329){\color[rgb]{0.99607843,0.99607843,0.99607843}\rotatebox{-21.340806}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}R3\end{tabular}}}}}%
    \put(0.41694791,0.56472075){\color[rgb]{0.99607843,0.99607843,0.99607843}\rotatebox{-13.444876}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}R4\end{tabular}}}}}%
    \put(0.52967054,0.54645635){\color[rgb]{0.99607843,0.99607843,0.99607843}\rotatebox{-7.1234601}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}R5\end{tabular}}}}}%
    \put(0.64537728,0.53257753){\color[rgb]{0.99607843,0.99607843,0.99607843}\rotatebox{-9.3116873}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}R6\end{tabular}}}}}%
    \put(0.76226819,0.51857911){\color[rgb]{0.99607843,0.99607843,0.99607843}\rotatebox{-7.4376484}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}R7\end{tabular}}}}}%
    \put(0.88030402,0.5051529){\color[rgb]{0.99607843,0.99607843,0.99607843}\rotatebox{-7.1490276}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}R8\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{ScenarioOverview.pdf}}%
    \put(0.18,0.66){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}N\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{ScenarioOverview.pdf}}%
    \put(0.61136514,0.36156013){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\begin{minipage}{0.31017927\unitlength}\raggedright UE trajectory\\ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{ScenarioOverview.pdf}}%
    \put(0.61136511,0.45939656){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\begin{minipage}{0.31017927\unitlength}\raggedright Regions \reg{s},\\ 40 m each\\ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{ScenarioOverview.pdf}}%
    \put(0.61136515,0.19173944){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\begin{minipage}{0.31017927\unitlength}\raggedright Van with $\mathrm{UE}_1$ and $\mathrm{UE}_2$ mounted on roof\\ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{ScenarioOverview.pdf}}%
    \put(0.61136512,0.29201066){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\begin{minipage}{0.31017927\unitlength}\raggedright linear BS array (\SI{15}{\meter} above street level)\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{ScenarioOverview.pdf}}%
    \put(0.2512726,0.32607027){\color[rgb]{1,1,1}\rotatebox{-5.6001991}{\makebox(0,0)[lt]{\begin{minipage}{0.31017927\unitlength}\raggedright AIT offices\end{minipage}}}}%
    \put(0.27453769,0.53670011){\color[rgb]{1,1,1}\rotatebox{-7.0744889}{\makebox(0,0)[lt]{\begin{minipage}{0.31017927\unitlength}\raggedright Blocking building\\ \end{minipage}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{ScenarioOverview.pdf}}%
    \put(0.69228176,0.61978809){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\begin{minipage}{0.31017927\unitlength}\raggedright partial NLOS\\ \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{ScenarioOverview.pdf}}%
    \put(0.56428374,0.61978814){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\begin{minipage}{0.31017927\unitlength}\raggedright NLOS\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{ScenarioOverview.pdf}}%
  \end{picture}%
\endgroup%

